BiPACE: Bisimulation-Guided Policy Optimization with Action Counterfactual Estimation for LLM Agents

Stepwise group-based RL is an attractive way to train long-horizon LLM agents without a learned critic: it reuses multiple sampled rollouts to estimate local advantages. Its weakness is less visible but more fundamental: every group-relative estimator assumes that the steps it compares are equivalent for credit assignment. We show that current agentic variants violate this assumption through a state-action credit mismatch. The observation-hash partition is overly fine on the state side, creating singleton groups with zero step-level signal, while a single within-group mean is too coarse on the action side, mixing state-value estimation with action-specific credit. We introduce BiPACE (Bisimulation-Guided Policy Optimization with Action Counterfactual Estimation), a drop-in advantage estimator that fixes both sides without adding a critic, auxiliary loss, or extra rollouts. BiGPO clusters steps by cosine distance in the actor's own hidden-state geometry, an empirical policy-induced proxy for bisimulation that substantially lowers the singleton rate left by observation hashing. PACE then recenters returns within each behavioral cluster using action-conditioned peer baselines; its Q-style instance estimates a local Q(s,a)-V(s) nonparametrically. On ALFWorld/Qwen2.5-7B, BiPACE_Q raises overall validation success from GiGPO's 90.8 to $97.1\pm0.9$ over three seeds, and crosses the 95% threshold on every seed, which GiGPO never does within the same budget. On Qwen2.5-1.5B it reaches $93.5\pm1.2$ versus GiGPO's 86.7, and on WebShop and TextCraft it improves over GRPO and GiGPO at both model scales. The measured BiPACE-specific overhead is 11.3% of a single training-step wall time. Yet it changes the estimator's comparison unit from surface identity to approximate behavioral equivalence plus action-side counterfactuals. The code is available at https://github.com/TianxiangZhao/BiPACE.

==> Arxiv/figures/ffn_scan_1.5b.csv <==
layer,pool,eps,n_clusters,singleton_frac,median_size,mean_cohesion,probe_acc_mean,probe_acc_std
0,last_token,0.05,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.1,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.15,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.2,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,mean_prompt,0.05,38,0.3157894736842105,2.0,0.9661168479002439,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.1,2,0.0,120.0,0.9173365533351898,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.15,1,0.0,240.0,0.8991707563400269,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.2,1,0.0,240.0,0.8991707563400269,0.8541666666666667,0.041666666666666664
0,attn_weighted,0.05,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.1,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.15,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.2,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
4,last_token,0.05,2,0.0,120.0,0.9720284044742584,0.7166666666666666,0.04859126579037751
4,last_token,0.1,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,last_token,0.15,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,last_token,0.2,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,mean_prompt,0.05,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.1,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.15,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.2,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,attn_weighted,0.05,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.1,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.15,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.2,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
8,last_token,0.05,4,0.25,17.5,0.9713243643442789,0.8041666666666666,0.04677071733467427
8,last_token,0.1,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,last_token,0.15,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,last_token,0.2,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,mean_prompt,0.05,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.1,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.15,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.2,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,attn_weighted,0.05,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.1,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.15,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.2,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,last_token,0.05,3,0.0,40.0,0.9624699155489603,0.7875,0.07499999999999998
12,last_token,0.1,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,last_token,0.15,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,last_token,0.2,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,mean_prompt,0.05,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.1,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.15,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.2,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,attn_weighted,0.05,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.1,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.15,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.2,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
16,last_token,0.05,12,0.16666666666666666,15.0,0.9683708667755127,0.8083333333333333,0.06095307849303248
16,last_token,0.1,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,last_token,0.15,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,last_token,0.2,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,mean_prompt,0.05,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.1,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.15,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.2,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,attn_weighted,0.05,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.1,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.15,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.2,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
20,last_token,0.05,9,0.3333333333333333,17.0,0.9668866892655691,0.7625000000000001,0.0797130269571208
20,last_token,0.1,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,last_token,0.15,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,last_token,0.2,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,mean_prompt,0.05,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.1,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.15,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.2,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,attn_weighted,0.05,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.1,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.15,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.2,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,last_token,0.05,4,0.0,30.5,0.967412918806076,0.7833333333333334,0.06263873490988713
24,last_token,0.1,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,last_token,0.15,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,last_token,0.2,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,mean_prompt,0.05,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.1,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.15,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.2,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,attn_weighted,0.05,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.1,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.15,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.2,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
27,last_token,0.05,4,0.25,32.0,0.9655187328656515,0.8125,0.07336173692357921
27,last_token,0.1,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,last_token,0.15,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,last_token,0.2,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,mean_prompt,0.05,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.1,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.15,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.2,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,attn_weighted,0.05,12,0.16666666666666666,11.0,0.9869185984134674,0.375,0.05743353646704258
27,attn_weighted,0.1,3,0.0,101.0,0.9621641834576925,0.375,0.05743353646704258
27,attn_weighted,0.15,2,0.0,120.0,0.946919173002243,0.375,0.05743353646704258
27,attn_weighted,0.2,1,0.0,240.0,0.9061750173568726,0.375,0.05743353646704258


==> Arxiv/figures/method_overview.tikz <==
%% method_overview.tikz -- compact BiPACE method overview
%% Required TikZ libraries:
%%   arrows.meta, positioning, calc, fit, decorations.pathreplacing

\begin{tikzpicture}[
  font=\scriptsize,
  >=Stealth,
  panel/.style={
    draw=#1!34, fill=#1!5, rounded corners=4pt, line width=0.70pt
  },
  title/.style={
    font=\small\bfseries, text=#1!72!black, align=center
  },
  chip/.style={
    draw=#1!65, fill=#1!18, rounded corners=2.2pt,
    inner xsep=3pt, inner ysep=2pt, align=center,
    minimum height=0.34cm, line width=0.55pt
  },
  block/.style={
    draw=#1!48, fill=#1!8, rounded corners=3pt,
    inner sep=4pt, align=center, line width=0.55pt
  },
  flow/.style={->, draw=#1!62, line width=0.80pt},
  bigflow/.style={->, draw=black!45, line width=1.25pt},
  note/.style={font=\tiny, text=black!55, align=center},
  final/.style={
    draw=black!25, fill=black!4, rounded corners=4pt,
    inner xsep=8pt, inner ysep=5pt, align=center
  }
]

\colorlet{cBlue}{blue}
\colorlet{cGold}{orange}
\colorlet{cViolet}{violet}
\colorlet{cTeal}{teal}
\colorlet{cGreen}{green!55!black}
\colorlet{cGray}{black!45}

%% ------------------------------------------------------------
%% Panel frames
%% ------------------------------------------------------------
\node[panel=gray, minimum width=5.05cm, minimum height=5.65cm,
      anchor=north west] (p1) at (0.00,0) {};
\node[panel=blue, minimum width=5.05cm, minimum height=5.65cm,
      anchor=north west] (p2) at (5.45,0) {};
\node[panel=teal, minimum width=5.45cm, minimum height=5.65cm,
      anchor=north west] (p3) at (10.90,0) {};

\node[title=gray] at ($(p1.north)+(0,-0.30)$) {1.\ rollout records};
\node[title=blue] at ($(p2.north)+(0,-0.30)$) {2.\ \bigpo{} groups states};
\node[title=teal] at ($(p3.north)+(0,-0.30)$) {3.\ PACE recenters actions};

%% ------------------------------------------------------------
%% Panel 1: rollout records + episode term
%% ------------------------------------------------------------
\node[chip=cGreen, minimum width=0.55cm] (p) at ($(p1.north west)+(0.55,-1.35)$) {$p$};

\foreach \i/\yy/\col/\act in {
  1/-0.98/cBlue/a_1,
  2/-1.72/cBlue/a_1,
  3/-2.46/cViolet/a_2,
  4/-3.20/cGold/a_3
}{
  \node[chip=cGray, minimum width=0.34cm] (h\i)
    at ($(p1.north west)+(1.30,\yy)$) {$\cdots$};
  \node[chip=\col, minimum width=1.34cm] (r\i)
    at ($(p1.north west)+(3.05,\yy)$)
    {$s_t^{(\i)},\,\act$\\[-2pt]$r_t^{(\i)},\,R^{(\i)}$};
  \draw[flow=gray] (h\i.east) -- (r\i.west);
}
\draw[flow=gray] (p.east) to[out=22,in=180] (h1.west);
\draw[flow=gray] (p.east) to[out=8,in=180] (h2.west);
\draw[flow=gray] (p.east) to[out=-8,in=180] (h3.west);
\draw[flow=gray] (p.east) to[out=-22,in=180] (h4.west);

\node[block=gray, text width=3.85cm] (ep)
  at ($(p1.south)+(0,0.82)$)
  {$A^{\mathrm{ep}}(\tau)=
    \dfrac{R(\tau)-\mu_p}{\sigma_p+\delta}$\\[-1pt]
   \textnormal{\tiny prompt-level GRPO advantage}};

%% ------------------------------------------------------------
%% Panel 2: actor-hidden BiGPO partition
%% ------------------------------------------------------------
\node[block=blue, text width=3.95cm] (embed)
  at ($(p2.north)+(0,-1.10)$)
  {$s_t \;\longrightarrow\; f_\theta(s_t)
    \;\longrightarrow\;
    \phi_\theta(s_t)=
    \dfrac{f_\theta(s_t)}{\|f_\theta(s_t)\|_2}$};

\node[note] at ($(embed.south)+(0,-0.20)$)
  {actor hidden state, fixed layer};

\node[block=blue, text width=3.95cm] (cluster)
  at ($(p2.north)+(0,-2.45)$)
  {$\mathcal C_p^{\bigpo{}}
    =\mathrm{Cluster}_\varepsilon
      \bigl(\{\phi_\theta(s^{(i)})\},d_{\cos}\bigr)$};

\draw[flow=blue] (embed.south) -- (cluster.north);

\node[chip=cBlue, minimum width=0.72cm]   (c11) at ($(p2.south)+(-1.28,1.36)$) {$1$};
\node[chip=cBlue, minimum width=0.72cm]   (c12) at ($(p2.south)+(-0.52,1.36)$) {$2$};
\node[chip=cViolet, minimum width=0.72cm] (c13) at ($(p2.south)+(0.24,1.36)$) {$3$};
\node[chip=cGold, minimum width=0.72cm]   (c21) at ($(p2.south)+(1.30,1.36)$) {$4$};

\node[draw=blue!55, dashed, rounded corners=4pt,
      fit=(c11)(c12)(c13), inner sep=4pt,
      label={[font=\tiny, text=blue!70!black]below:$\widetilde C_1$}] {};
\node[draw=orange!58, dashed, rounded corners=4pt,
      fit=(c21), inner sep=4pt,
      label={[font=\tiny, text=orange!75!black]below:$\widetilde C_2$}] {};

%% ------------------------------------------------------------
%% Panel 3: PACE action-conditioned baseline
%% ------------------------------------------------------------
\node[block=teal, text width=4.30cm] (split)
  at ($(p3.north)+(0,-1.04)$)
  {within $\widetilde C_1=\{1,2,3\}$, split by action key $\kappa(a)$};

\node[block=blue, text width=1.75cm] (same)
  at ($(p3.north west)+(1.18,-2.35)$)
  {$C^{=}(i)=\{1,2\}$\\[-1pt]\textnormal{\tiny same action}};
\node[block=violet, text width=1.55cm] (diff)
  at ($(p3.north west)+(3.60,-2.35)$)
  {$C^{\neq}(i)=\{3\}$\\[-1pt]\textnormal{\tiny other action}};

\node[block=teal, text width=4.55cm] (pace)
  at ($(p3.south)+(0,1.38)$)
  {$\widehat Q(s,a_i)=
      \dfrac{1}{|C^{=}(i)|}\sum_{j\in C^{=}(i)} R^{(j)}$\\[2pt]
   $\widehat V(s)=
      \dfrac{1}{|C|}\sum_{j\in C}R^{(j)}$\\[2pt]
   $\hat A_i^S=\widehat Q(s,a_i)-\widehat V(s)$};

\draw[flow=teal] (split.south) -- ($(same.north)!0.5!(diff.north)$);
\draw[flow=teal] ($(same.south)!0.5!(diff.south)$) -- (pace.north);

%% ------------------------------------------------------------
%% Cross-panel flow
%% ------------------------------------------------------------
\draw[bigflow] (p1.east |- r2.east) -- (p2.west |- r2.east);
\draw[bigflow] (p2.east |- cluster.east) -- (p3.west |- cluster.east);

%% ------------------------------------------------------------
%% Final advantage
%% ------------------------------------------------------------
\node[final, minimum width=15.80cm] (out) at (7.95,-6.36)
  {$A_i^{\mathrm{BiPACE}}
      = A_i^{\mathrm{ep}} + w\,\hat A_i^S
    \quad\longrightarrow\quad
    \text{unchanged PPO surrogate}
    \qquad
    \text{\small no critic \;|\; no auxiliary loss \;|\; no extra rollouts}$};

\end{tikzpicture}


==> figures/ffn_scan_1.5b.csv <==
layer,pool,eps,n_clusters,singleton_frac,median_size,mean_cohesion,probe_acc_mean,probe_acc_std
0,last_token,0.05,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.1,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.15,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,last_token,0.2,1,0.0,240.0,0.983242392539978,0.6166666666666667,0.06795627679291706
0,mean_prompt,0.05,38,0.3157894736842105,2.0,0.9661168479002439,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.1,2,0.0,120.0,0.9173365533351898,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.15,1,0.0,240.0,0.8991707563400269,0.8541666666666667,0.041666666666666664
0,mean_prompt,0.2,1,0.0,240.0,0.8991707563400269,0.8541666666666667,0.041666666666666664
0,attn_weighted,0.05,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.1,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.15,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
0,attn_weighted,0.2,2,0.0,120.0,1.0000000596046448,0.225,0.03061862178478972
4,last_token,0.05,2,0.0,120.0,0.9720284044742584,0.7166666666666666,0.04859126579037751
4,last_token,0.1,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,last_token,0.15,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,last_token,0.2,1,0.0,240.0,0.9623233079910278,0.7166666666666666,0.04859126579037751
4,mean_prompt,0.05,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.1,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.15,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,mean_prompt,0.2,1,0.0,240.0,0.9997612833976746,0.7583333333333333,0.07523112535528247
4,attn_weighted,0.05,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.1,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.15,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
4,attn_weighted,0.2,1,0.0,240.0,0.9999744892120361,0.2375,0.03385016001931649
8,last_token,0.05,4,0.25,17.5,0.9713243643442789,0.8041666666666666,0.04677071733467427
8,last_token,0.1,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,last_token,0.15,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,last_token,0.2,1,0.0,240.0,0.9400898218154907,0.8041666666666666,0.04677071733467427
8,mean_prompt,0.05,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.1,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.15,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,mean_prompt,0.2,1,0.0,240.0,0.9997026324272156,0.6583333333333334,0.08994597143717876
8,attn_weighted,0.05,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.1,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.15,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
8,attn_weighted,0.2,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,last_token,0.05,3,0.0,40.0,0.9624699155489603,0.7875,0.07499999999999998
12,last_token,0.1,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,last_token,0.15,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,last_token,0.2,1,0.0,240.0,0.940380334854126,0.7875,0.07499999999999998
12,mean_prompt,0.05,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.1,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.15,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,mean_prompt,0.2,1,0.0,240.0,0.9996634721755981,0.6875,0.10622957319984967
12,attn_weighted,0.05,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.1,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.15,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
12,attn_weighted,0.2,1,0.0,240.0,0.9999752044677734,0.2375,0.03385016001931649
16,last_token,0.05,12,0.16666666666666666,15.0,0.9683708667755127,0.8083333333333333,0.06095307849303248
16,last_token,0.1,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,last_token,0.15,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,last_token,0.2,1,0.0,240.0,0.9227266907691956,0.8083333333333333,0.06095307849303248
16,mean_prompt,0.05,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.1,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.15,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,mean_prompt,0.2,1,0.0,240.0,0.9995806217193604,0.6625000000000001,0.1136515141415488
16,attn_weighted,0.05,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.1,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.15,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
16,attn_weighted,0.2,1,0.0,240.0,0.9999754428863525,0.2375,0.03385016001931649
20,last_token,0.05,9,0.3333333333333333,17.0,0.9668866892655691,0.7625000000000001,0.0797130269571208
20,last_token,0.1,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,last_token,0.15,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,last_token,0.2,1,0.0,240.0,0.9340226650238037,0.7625000000000001,0.0797130269571208
20,mean_prompt,0.05,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.1,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.15,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,mean_prompt,0.2,1,0.0,240.0,0.9991544485092163,0.6791666666666667,0.11829224638815322
20,attn_weighted,0.05,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.1,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.15,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
20,attn_weighted,0.2,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,last_token,0.05,4,0.0,30.5,0.967412918806076,0.7833333333333334,0.06263873490988713
24,last_token,0.1,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,last_token,0.15,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,last_token,0.2,1,0.0,240.0,0.9523075222969055,0.7833333333333334,0.06263873490988713
24,mean_prompt,0.05,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.1,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.15,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,mean_prompt,0.2,1,0.0,240.0,0.9967216849327087,0.6375,0.046770717334674264
24,attn_weighted,0.05,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.1,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.15,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
24,attn_weighted,0.2,1,0.0,240.0,0.9999750256538391,0.2375,0.03385016001931649
27,last_token,0.05,4,0.25,32.0,0.9655187328656515,0.8125,0.07336173692357921
27,last_token,0.1,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,last_token,0.15,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,last_token,0.2,1,0.0,240.0,0.9507529139518738,0.8125,0.07336173692357921
27,mean_prompt,0.05,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.1,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.15,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,mean_prompt,0.2,1,0.0,240.0,0.9786035418510437,0.675,0.048591265790377515
27,attn_weighted,0.05,12,0.16666666666666666,11.0,0.9869185984134674,0.375,0.05743353646704258
27,attn_weighted,0.1,3,0.0,101.0,0.9621641834576925,0.375,0.05743353646704258
27,attn_weighted,0.15,2,0.0,120.0,0.946919173002243,0.375,0.05743353646704258
27,attn_weighted,0.2,1,0.0,240.0,0.9061750173568726,0.375,0.05743353646704258


==> figures/method_overview.tikz <==
%% method_overview.tikz -- compact BiPACE method overview
%% Required TikZ libraries:
%%   arrows.meta, positioning, calc, fit, decorations.pathreplacing

\begin{tikzpicture}[
  font=\scriptsize,
  >=Stealth,
  panel/.style={
    draw=#1!34, fill=#1!5, rounded corners=4pt, line width=0.70pt
  },
  title/.style={
    font=\small\bfseries, text=#1!72!black, align=center
  },
  chip/.style={
    draw=#1!65, fill=#1!18, rounded corners=2.2pt,
    inner xsep=3pt, inner ysep=2pt, align=center,
    minimum height=0.34cm, line width=0.55pt
  },
  block/.style={
    draw=#1!48, fill=#1!8, rounded corners=3pt,
    inner sep=4pt, align=center, line width=0.55pt
  },
  flow/.style={->, draw=#1!62, line width=0.80pt},
  bigflow/.style={->, draw=black!45, line width=1.25pt},
  note/.style={font=\tiny, text=black!55, align=center},
  final/.style={
    draw=black!25, fill=black!4, rounded corners=4pt,
    inner xsep=8pt, inner ysep=5pt, align=center
  }
]

\colorlet{cBlue}{blue}
\colorlet{cGold}{orange}
\colorlet{cViolet}{violet}
\colorlet{cTeal}{teal}
\colorlet{cGreen}{green!55!black}
\colorlet{cGray}{black!45}

%% ------------------------------------------------------------
%% Panel frames
%% ------------------------------------------------------------
\node[panel=gray, minimum width=5.05cm, minimum height=5.65cm,
      anchor=north west] (p1) at (0.00,0) {};
\node[panel=blue, minimum width=5.05cm, minimum height=5.65cm,
      anchor=north west] (p2) at (5.45,0) {};
\node[panel=teal, minimum width=5.45cm, minimum height=5.65cm,
      anchor=north west] (p3) at (10.90,0) {};

\node[title=gray] at ($(p1.north)+(0,-0.30)$) {1.\ rollout records};
\node[title=blue] at ($(p2.north)+(0,-0.30)$) {2.\ \bigpo{} groups states};
\node[title=teal] at ($(p3.north)+(0,-0.30)$) {3.\ PACE recenters actions};

%% ------------------------------------------------------------
%% Panel 1: rollout records + episode term
%% ------------------------------------------------------------
\node[chip=cGreen, minimum width=0.55cm] (p) at ($(p1.north west)+(0.55,-1.35)$) {$p$};

\foreach \i/\yy/\col/\act in {
  1/-0.98/cBlue/a_1,
  2/-1.72/cBlue/a_1,
  3/-2.46/cViolet/a_2,
  4/-3.20/cGold/a_3
}{
  \node[chip=cGray, minimum width=0.34cm] (h\i)
    at ($(p1.north west)+(1.30,\yy)$) {$\cdots$};
  \node[chip=\col, minimum width=1.34cm] (r\i)
    at ($(p1.north west)+(3.05,\yy)$)
    {$s_t^{(\i)},\,\act$\\[-2pt]$r_t^{(\i)},\,R^{(\i)}$};
  \draw[flow=gray] (h\i.east) -- (r\i.west);
}
\draw[flow=gray] (p.east) to[out=22,in=180] (h1.west);
\draw[flow=gray] (p.east) to[out=8,in=180] (h2.west);
\draw[flow=gray] (p.east) to[out=-8,in=180] (h3.west);
\draw[flow=gray] (p.east) to[out=-22,in=180] (h4.west);

\node[block=gray, text width=3.85cm] (ep)
  at ($(p1.south)+(0,0.82)$)
  {$A^{\mathrm{ep}}(\tau)=
    \dfrac{R(\tau)-\mu_p}{\sigma_p+\delta}$\\[-1pt]
   \textnormal{\tiny prompt-level GRPO advantage}};

%% ------------------------------------------------------------
%% Panel 2: actor-hidden BiGPO partition
%% ------------------------------------------------------------
\node[block=blue, text width=3.95cm] (embed)
  at ($(p2.north)+(0,-1.10)$)
  {$s_t \;\longrightarrow\; f_\theta(s_t)
    \;\longrightarrow\;
    \phi_\theta(s_t)=
    \dfrac{f_\theta(s_t)}{\|f_\theta(s_t)\|_2}$};

\node[note] at ($(embed.south)+(0,-0.20)$)
  {actor hidden state, fixed layer};

\node[block=blue, text width=3.95cm] (cluster)
  at ($(p2.north)+(0,-2.45)$)
  {$\mathcal C_p^{\bigpo{}}
    =\mathrm{Cluster}_\varepsilon
      \bigl(\{\phi_\theta(s^{(i)})\},d_{\cos}\bigr)$};

\draw[flow=blue] (embed.south) -- (cluster.north);

\node[chip=cBlue, minimum width=0.72cm]   (c11) at ($(p2.south)+(-1.28,1.36)$) {$1$};
\node[chip=cBlue, minimum width=0.72cm]   (c12) at ($(p2.south)+(-0.52,1.36)$) {$2$};
\node[chip=cViolet, minimum width=0.72cm] (c13) at ($(p2.south)+(0.24,1.36)$) {$3$};
\node[chip=cGold, minimum width=0.72cm]   (c21) at ($(p2.south)+(1.30,1.36)$) {$4$};

\node[draw=blue!55, dashed, rounded corners=4pt,
      fit=(c11)(c12)(c13), inner sep=4pt,
      label={[font=\tiny, text=blue!70!black]below:$\widetilde C_1$}] {};
\node[draw=orange!58, dashed, rounded corners=4pt,
      fit=(c21), inner sep=4pt,
      label={[font=\tiny, text=orange!75!black]below:$\widetilde C_2$}] {};

%% ------------------------------------------------------------
%% Panel 3: PACE action-conditioned baseline
%% ------------------------------------------------------------
\node[block=teal, text width=4.30cm] (split)
  at ($(p3.north)+(0,-1.04)$)
  {within $\widetilde C_1=\{1,2,3\}$, split by action key $\kappa(a)$};

\node[block=blue, text width=1.75cm] (same)
  at ($(p3.north west)+(1.18,-2.35)$)
  {$C^{=}(i)=\{1,2\}$\\[-1pt]\textnormal{\tiny same action}};
\node[block=violet, text width=1.55cm] (diff)
  at ($(p3.north west)+(3.60,-2.35)$)
  {$C^{\neq}(i)=\{3\}$\\[-1pt]\textnormal{\tiny other action}};

\node[block=teal, text width=4.55cm] (pace)
  at ($(p3.south)+(0,1.38)$)
  {$\widehat Q(s,a_i)=
      \dfrac{1}{|C^{=}(i)|}\sum_{j\in C^{=}(i)} R^{(j)}$\\[2pt]
   $\widehat V(s)=
      \dfrac{1}{|C|}\sum_{j\in C}R^{(j)}$\\[2pt]
   $\hat A_i^S=\widehat Q(s,a_i)-\widehat V(s)$};

\draw[flow=teal] (split.south) -- ($(same.north)!0.5!(diff.north)$);
\draw[flow=teal] ($(same.south)!0.5!(diff.south)$) -- (pace.north);

%% ------------------------------------------------------------
%% Cross-panel flow
%% ------------------------------------------------------------
\draw[bigflow] (p1.east |- r2.east) -- (p2.west |- r2.east);
\draw[bigflow] (p2.east |- cluster.east) -- (p3.west |- cluster.east);

%% ------------------------------------------------------------
%% Final advantage
%% ------------------------------------------------------------
\node[final, minimum width=15.80cm] (out) at (7.95,-6.36)
  {$A_i^{\mathrm{BiPACE}}
      = A_i^{\mathrm{ep}} + w\,\hat A_i^S
    \quad\longrightarrow\quad
    \text{unchanged PPO surrogate}
    \qquad
    \text{\small no critic \;|\; no auxiliary loss \;|\; no extra rollouts}$};

\end{tikzpicture}

